Graph Kernels exploiting Weisfeiler-Lehman Graph Isomorphism Test Extensions

In this paper we present a novel graph kernel framework inspired the by the Weisfeiler-Lehman (WL) isomorphism tests. Any WL test comprises a relabelling phase of the nodes based on test-specific information extracted from the graph, for example the set of neighbours of a node. We defined a novel relabelling and derived two kernels of the framework from it. The novel kernels are very fast to compute and achieve state-of-the-art results on five real-world datasets.

==> figs/times_journal_NCI1.txt <==
#NCI1
#h	DDK	WL_NS-DDK K 1 WL_K 4	NSPDK d1	NSPDK d2	NSPDK d3	NSPDK d4	NSPDK d5	NSPDK d6	NSPDK d7	
1	13	24	133	12	14	16	17	18	21	21	49
2	20	35	174	26	29	32	33	36	37	40	75
3	30	37	219	56	58	61	64	68	70	73	101
4	44	40	261	105	109	113	118	120	123	127	129
5	59	44	303	179	183	187	192	199	202	209	157
6	76	50	346	279	285	290	297	301	307	317	186
7	94	56	388	411	414	420	426	436	442	451	216
8	113	60	431	561	588	575	592	596	610	611	246



==> figs/times_journal_NCI1__copy_.txt <==
#NCI1
#h	DDK	WL_NS-DDK WL_h8	NSPDK d1	NSPDK d2	NSPDK d3	NSPDK d4	NSPDK d5	NSPDK d6	NSPDK d7	
1	13	24	60	12	14	16	17	18	21	21	49
2	20	50	144	26	29	32	33	36	37	40	75
3	30	107	361	56	58	61	64	68	70	73	101
4	44	141	504	105	109	113	118	120	123	127	129
5	59	-	-	179	183	187	192	199	202	209	157
6	76	-	-	279	285	290	297	301	307	317	186
7	94	-	-	411	414	420	426	436	442	451	216
8	113	-	-	561	588	575	592	596	610	611	246


